Tensorizing maximal correlations

The maximal (or Hilbertian) correlation coefficient between two random variables X and Y, denoted by \{X:Y\}, is the supremum of the |Corr(f(X),g(Y))| for real measurable functions f, g, where "Corr" denotes Pearson's correlation coefficient. It is a classical result that for independent pairs of variables (X_i,Y_i)_{i\in I}, \{\vec{X}_I:\vec{Y}_I\} is the supremum of the \{X_i:Y_i\}. The main goal of this monograph is to prove similar tensorization results when one only has partial independence between the (X_i,Y_i); more generally, for random variables (X_i)_{i\in I}, (Y_j)_{j\in J}, we will look for bounds on \{\vec{X}_I:\vec{Y}_J\} from bounds on the \{X_i:Y_j\}, i\in I, j\in J. My tensorization theorems will imply new decorrelation results for models of statistical physics exhibiting asymptotic independence, like the subcritical Ising model. I shall prove that for such models, two distant bunches of spins are decorrelated (in the Hilbertian sense) uniformly in their sizes and shapes: if I and J are two sets of spins such that dist(i,j)\geq d for all i\in I, j\in J, then one gets a nontrivial bound for \{\vec{X}_I:\vec{Y}_J\} only depending on d. Still for models like the subcritical Ising one, I shall also prove how Hilbertian decorrelations may be used to get the spatial CLT or the (strict) positiveness of the spectral gap for the Glauber dynamics, via tensorization techniques again. Besides all that, I shall finally prove a new criterion to bound the maximal correlation \{F:G\} between two \sigma-algebras F and G form a uniform bound on the |P[A\cap B]-P[A]P[B]|/\sqrt{P[A]P[B]} for all A\in F, B\in G. Such criteria were already known, but mine strictly improves those and can moreover be proved to be optimal.

==> Lambda.txt <==
0.00000   0.00000
0.00000   0.00000
0.00004   0.00043
0.00118   0.00914
0.00656   0.03952
0.01846   0.09215
0.03701   0.15902
0.06113   0.23196
0.08944   0.30536
0.12072   0.37595
0.15399   0.44208
0.18855   0.50312
0.22389   0.55896
0.25967   0.60979
0.29567   0.65595
0.33176   0.69781
0.36788   0.73576
0.40400   0.77016
0.44013   0.80134
0.47633   0.82960
0.51264   0.85518
0.54915   0.87830
0.58596   0.89916
0.62315   0.91788
0.66086   0.93460
0.69921   0.94939
0.73834   0.96232
0.77842   0.97341
0.81962   0.98265
0.86214   0.99003
0.90620   0.99546
0.95206   0.99883
1.00000   1.00000


==> equiQ14.txt <==
0.000000 0.000000
0.004464 0.001393
0.008929 0.002772
0.013393 0.004137
0.017857 0.005490
0.022321 0.006831
0.026786 0.008160
0.031250 0.009478
0.035714 0.010786
0.040179 0.012084
0.044643 0.013372
0.049107 0.014650
0.053571 0.015920
0.058036 0.017182
0.062500 0.018435
0.066964 0.019681
0.071429 0.020920
0.075893 0.022152
0.080357 0.023377
0.084821 0.024596
0.089286 0.025809
0.093750 0.027016
0.098214 0.028218
0.102679 0.029415
0.107143 0.030607
0.111607 0.031794
0.116071 0.032977
0.120536 0.034157
0.125000 0.035332
0.129464 0.036504
0.133929 0.037672
0.138393 0.038837
0.142857 0.040000


==> equiQ16.txt <==
0.000000 0.000000
0.009115 0.003677
0.018229 0.007249
0.027344 0.010726
0.036458 0.014117
0.045573 0.017429
0.054688 0.020671
0.063802 0.023847
0.072917 0.026964
0.082031 0.030028
0.091146 0.033042
0.100260 0.036012
0.109375 0.038940
0.118490 0.041832
0.127604 0.044690
0.136719 0.047518
0.145833 0.050319
0.154948 0.053095
0.164063 0.055849
0.173177 0.058583
0.182292 0.061301
0.191406 0.064004
0.200521 0.066694
0.209635 0.069374
0.218750 0.072045
0.227865 0.074710
0.236979 0.077370
0.246094 0.080027
0.255208 0.082684
0.264323 0.085341
0.273438 0.088000
0.282552 0.090664
0.291667 0.093333


==> equiQ18.txt <==
0.000000 0.000000
0.012731 0.006421
0.025463 0.012521
0.038194 0.018343
0.050926 0.023925
0.063657 0.029298
0.076389 0.034489
0.089120 0.039520
0.101852 0.044409
0.114583 0.049175
0.127315 0.053832
0.140046 0.058393
0.152778 0.062870
0.165509 0.067273
0.178241 0.071612
0.190972 0.075896
0.203704 0.080132
0.216435 0.084329
0.229167 0.088494
0.241898 0.092632
0.254630 0.096750
0.267361 0.100855
0.280093 0.104952
0.292824 0.109046
0.305556 0.113144
0.318287 0.117249
0.331019 0.121368
0.343750 0.125506
0.356481 0.129669
0.369213 0.133860
0.381944 0.138087
0.394676 0.142354
0.407407 0.146667


==> equiQ20.txt <==
0.000000 0.000000
0.015625 0.009599
0.031250 0.018497
0.046875 0.026823
0.062500 0.034672
0.078125 0.042121
0.093750 0.049231
0.109375 0.056054
0.125000 0.062630
0.140625 0.068996
0.156250 0.075181
0.171875 0.081212
0.187500 0.087111
0.203125 0.092898
0.218750 0.098592
0.234375 0.104208
0.250000 0.109762
0.265625 0.115268
0.281250 0.120738
0.296875 0.126185
0.312500 0.131620
0.328125 0.137055
0.343750 0.142501
0.359375 0.147968
0.375000 0.153468
0.390625 0.159010
0.406250 0.164607
0.421875 0.170270
0.437500 0.176010
0.453125 0.181840
0.468750 0.187772
0.484375 0.193821
0.500000 0.200000


==> equiQ22.txt <==
0.000000 0.000000
0.017992 0.013185
0.035985 0.025109
0.053977 0.036044
0.071970 0.046187
0.089962 0.055687
0.107955 0.064658
0.125947 0.073189
0.143939 0.081353
0.161932 0.089208
0.179924 0.096805
0.197917 0.104186
0.215909 0.111387
0.233902 0.118439
0.251894 0.125370
0.269886 0.132207
0.287879 0.138971
0.305871 0.145684
0.323864 0.152365
0.341856 0.159036
0.359848 0.165712
0.377841 0.172414
0.395833 0.179158
0.413826 0.185962
0.431818 0.192846
0.449811 0.199829
0.467803 0.206930
0.485795 0.214170
0.503788 0.221573
0.521780 0.229163
0.539773 0.236966
0.557765 0.245012
0.575758 0.253333


==> equiQ24.txt <==
0.000000 0.000000
0.019965 0.017161
0.039931 0.032297
0.059896 0.045912
0.079861 0.058350
0.099826 0.069857
0.119792 0.080616
0.139757 0.090766
0.159722 0.100417
0.179688 0.109656
0.199653 0.118556
0.219618 0.127177
0.239583 0.135569
0.259549 0.143777
0.279514 0.151840
0.299479 0.159794
0.319444 0.167669
0.339410 0.175495
0.359375 0.183302
0.379340 0.191114
0.399306 0.198960
0.419271 0.206865
0.439236 0.214857
0.459201 0.222961
0.479167 0.231209
0.499132 0.239629
0.519097 0.248256
0.539063 0.257125
0.559028 0.266275
0.578993 0.275750
0.598958 0.285602
0.618924 0.295885
0.638889 0.306667


==> equiQ26.txt <==
0.000000 0.000000
0.021635 0.021507
0.043269 0.040016
0.064904 0.056357
0.086538 0.071072
0.108173 0.084532
0.129808 0.097004
0.151442 0.108685
0.173077 0.119728
0.194712 0.130253
0.216346 0.140355
0.237981 0.150114
0.259615 0.159598
0.281250 0.168864
0.302885 0.177963
0.324519 0.186939
0.346154 0.195834
0.367788 0.204687
0.389423 0.213535
0.411058 0.222412
0.432692 0.231356
0.454327 0.240401
0.475962 0.249585
0.497596 0.258947
0.519231 0.268529
0.540865 0.278377
0.562500 0.288542
0.584135 0.299079
0.605769 0.310053
0.627404 0.321537
0.649038 0.333619
0.670673 0.346399
0.692308 0.360000


==> equiQ28.txt <==
0.000000 0.000000
0.023065 0.026209
0.046131 0.048226
0.069196 0.067322
0.092262 0.084287
0.115327 0.099643
0.138393 0.113753
0.161458 0.126882
0.184524 0.139229
0.207589 0.150948
0.230655 0.162161
0.253720 0.172968
0.276786 0.183453
0.299851 0.193687
0.322917 0.203732
0.345982 0.213645
0.369048 0.223476
0.392113 0.233272
0.415179 0.243081
0.438244 0.252947
0.461310 0.262917
0.484375 0.273035
0.507440 0.283353
0.530506 0.293923
0.553571 0.304803
0.576637 0.316057
0.599702 0.327759
0.622768 0.339992
0.645833 0.352855
0.668899 0.366464
0.691964 0.380959
0.715030 0.396512
0.738095 0.413333


==> equiQ30.txt <==
0.000000 0.000000
0.024306 0.031254
0.048611 0.056896
0.072917 0.078763
0.097222 0.097945
0.121528 0.115138
0.145833 0.130815
0.170139 0.145313
0.194444 0.158882
0.218750 0.171712
0.243056 0.183953
0.267361 0.195724
0.291667 0.207128
0.315972 0.218247
0.340278 0.229158
0.364583 0.239927
0.388889 0.250613
0.413194 0.261276
0.437500 0.271969
0.461806 0.282749
0.486111 0.293672
0.510417 0.304796
0.534722 0.316184
0.559028 0.327906
0.583333 0.340037
0.607639 0.352665
0.631944 0.365890
0.656250 0.379833
0.680556 0.394636
0.704861 0.410474
0.729167 0.427562
0.753472 0.446175
0.777778 0.466667


==> equiQ32.txt <==
0.000000 0.000000
0.025391 0.036628
0.050781 0.065999
0.076172 0.090646
0.101563 0.112007
0.126953 0.130979
0.152344 0.148155
0.177734 0.163950
0.203125 0.178666
0.228516 0.192531
0.253906 0.205722
0.279297 0.218382
0.304688 0.230627
0.330078 0.242557
0.355469 0.254258
0.380859 0.265807
0.406250 0.277275
0.431641 0.288728
0.457031 0.300232
0.482422 0.311852
0.507813 0.323656
0.533203 0.335715
0.558594 0.348106
0.583984 0.360916
0.609375 0.374243
0.634766 0.388201
0.660156 0.402923
0.685547 0.418574
0.710938 0.435351
0.736328 0.453506
0.761719 0.473361
0.787109 0.495337
0.812500 0.520000


==> equiQ34.txt <==
0.000000 0.000000
0.026348 0.042322
0.052696 0.075514
0.079044 0.102941
0.105392 0.126445
0.131740 0.147139
0.158088 0.165749
0.184436 0.182772
0.210784 0.198564
0.237132 0.213393
0.263480 0.227465
0.289828 0.240943
0.316176 0.253960
0.342525 0.266631
0.368873 0.279052
0.395221 0.291311
0.421569 0.303488
0.447917 0.315660
0.474265 0.327903
0.500613 0.340290
0.526961 0.352903
0.553309 0.365824
0.579657 0.379148
0.606005 0.392978
0.632353 0.407438
0.658701 0.422671
0.685049 0.438849
0.711397 0.456187
0.737745 0.474956
0.764093 0.495502
0.790441 0.518287
0.816789 0.543937
0.843137 0.573333


==> equiQ36.txt <==
0.000000 0.000000
0.027199 0.048327
0.054398 0.085422
0.081597 0.115626
0.108796 0.141233
0.135995 0.163596
0.163194 0.183578
0.190394 0.201764
0.217593 0.218568
0.244792 0.234297
0.271991 0.249184
0.299190 0.263414
0.326389 0.277139
0.353588 0.290484
0.380787 0.303559
0.407986 0.316461
0.435185 0.329281
0.462384 0.342104
0.489583 0.355014
0.516782 0.368099
0.543981 0.381447
0.571181 0.395157
0.598380 0.409339
0.625579 0.424117
0.652778 0.439639
0.679977 0.456081
0.707176 0.473660
0.734375 0.492651
0.761574 0.513407
0.788773 0.536398
0.815972 0.562263
0.843171 0.591908
0.870370 0.626667


==> equiQ38.txt <==
0.000000 0.000000
0.027961 0.054635
0.055921 0.095707
0.083882 0.128682
0.111842 0.156353
0.139803 0.180332
0.167763 0.201629
0.195724 0.220918
0.223684 0.238673
0.251645 0.255239
0.279605 0.270881
0.307566 0.285803
0.335526 0.300174
0.363487 0.314132
0.391447 0.327799
0.419408 0.341282
0.447368 0.354680
0.475329 0.368087
0.503289 0.381598
0.531250 0.395309
0.559211 0.409321
0.587171 0.423746
0.615132 0.438709
0.643092 0.454357
0.671053 0.470864
0.699013 0.488440
0.726974 0.507352
0.754934 0.527943
0.782895 0.550662
0.810855 0.576127
0.838816 0.605204
0.866776 0.639171
0.894737 0.680000


==> equiQ40.txt <==
0.000000 0.000000
0.028646 0.061240
0.057292 0.106357
0.085938 0.142093
0.114583 0.171790
0.143229 0.197334
0.171875 0.219891
0.200521 0.240226
0.229167 0.258874
0.257813 0.276222
0.286458 0.292560
0.315104 0.308118
0.343750 0.323077
0.372396 0.337591
0.401042 0.351791
0.429687 0.365794
0.458333 0.379708
0.486979 0.393636
0.515625 0.407682
0.544271 0.421950
0.572917 0.436554
0.601563 0.451619
0.630208 0.467286
0.658854 0.483723
0.687500 0.501130
0.716146 0.519757
0.744792 0.539921
0.773438 0.562040
0.802083 0.586677
0.830729 0.614620
0.859375 0.647019
0.888021 0.685633
0.916667 0.733333


==> equiQ42.txt <==
0.000000 0.000000
0.029266 0.068135
0.058532 0.117361
0.087798 0.155848
0.117063 0.187532
0.146329 0.214594
0.175595 0.238356
0.204861 0.259684
0.234127 0.279171
0.263393 0.297246
0.292659 0.314228
0.321925 0.330366
0.351190 0.345859
0.380456 0.360874
0.409722 0.375551
0.438988 0.390017
0.468254 0.404388
0.497520 0.418776
0.526786 0.433292
0.556052 0.448051
0.585317 0.463176
0.614583 0.478805
0.643849 0.495096
0.673115 0.512236
0.702381 0.530455
0.731647 0.550040
0.760913 0.571363
0.790179 0.594923
0.819444 0.621407
0.848710 0.651804
0.877976 0.687604
0.907242 0.731189
0.936508 0.786667


==> equiQ44.txt <==
0.000000 0.000000
0.029830 0.075316
0.059659 0.128710
0.089489 0.169936
0.119318 0.203571
0.149148 0.232102
0.178977 0.257021
0.208807 0.279289
0.238636 0.299564
0.268466 0.318313
0.298295 0.335887
0.328125 0.352555
0.357955 0.368532
0.387784 0.383994
0.417614 0.399095
0.447443 0.413969
0.477273 0.428741
0.507102 0.443529
0.536932 0.458452
0.566761 0.473635
0.596591 0.489211
0.626420 0.505329
0.656250 0.522163
0.686080 0.539920
0.715909 0.558857
0.745739 0.579299
0.775568 0.601676
0.805398 0.626572
0.835227 0.654809
0.865057 0.687603
0.894886 0.726848
0.924716 0.775712
0.954545 0.840000


==> equiQ46.txt <==
0.000000 0.000000
0.030344 0.082778
0.060688 0.140396
0.091033 0.184349
0.121377 0.219899
0.151721 0.249854
0.182065 0.275880
0.212409 0.299040
0.242754 0.320052
0.273098 0.339428
0.303442 0.357546
0.333786 0.374694
0.364130 0.391103
0.394475 0.406964
0.424819 0.422437
0.455163 0.437666
0.485507 0.452783
0.515851 0.467913
0.546196 0.483184
0.576540 0.498726
0.606884 0.514683
0.637228 0.531215
0.667572 0.548510
0.697917 0.566794
0.728261 0.586350
0.758605 0.607543
0.788949 0.630858
0.819293 0.656967
0.849638 0.686837
0.879982 0.721936
0.910326 0.764628
0.940670 0.819054
0.971014 0.893333


==> equiQ48.txt <==
0.000000 0.000000
0.030816 0.090518
0.061632 0.152415
0.092448 0.199082
0.123264 0.236510
0.154080 0.267846
0.184896 0.294932
0.215712 0.318936
0.246528 0.340639
0.277344 0.360594
0.308160 0.379207
0.338976 0.396789
0.369792 0.413584
0.400608 0.429794
0.431424 0.445590
0.462240 0.461123
0.493056 0.476531
0.523872 0.491948
0.554687 0.507506
0.585503 0.523344
0.616319 0.539612
0.647135 0.556483
0.677951 0.574157
0.708767 0.592877
0.739583 0.612952
0.770399 0.634782
0.801215 0.658908
0.832031 0.686090
0.862847 0.717448
0.893663 0.754720
0.924479 0.800808
0.955295 0.861041
0.986111 0.946667


==> equiQ50.txt <==
0.000000 0.000000
0.031250 0.098534
0.062500 0.164761
0.093750 0.214130
0.125000 0.253402
0.156250 0.286075
0.187500 0.314176
0.218750 0.338977
0.250000 0.361325
0.281250 0.381813
0.312500 0.400877
0.343750 0.418847
0.375000 0.435982
0.406250 0.452495
0.437500 0.468565
0.468750 0.484352
0.500000 0.500000
0.531250 0.515648
0.562500 0.531435
0.593750 0.547505
0.625000 0.564018
0.656250 0.581153
0.687500 0.599123
0.718750 0.618187
0.750000 0.638675
0.781250 0.661023
0.812500 0.685824
0.843750 0.713925
0.875000 0.746598
0.906250 0.785870
0.937500 0.835239
0.968750 0.901466
1.000000 1.000000


==> equiQ52.txt <==
0.013889 0.053333
0.044705 0.138959
0.075521 0.199192
0.106337 0.245280
0.137153 0.282552
0.167969 0.313910
0.198785 0.341092
0.229601 0.365218
0.260417 0.387048
0.291233 0.407123
0.322049 0.425843
0.352865 0.443517
0.383681 0.460388
0.414497 0.476656
0.445312 0.492494
0.476128 0.508052
0.506944 0.523469
0.537760 0.538877
0.568576 0.554410
0.599392 0.570206
0.630208 0.586416
0.661024 0.603211
0.691840 0.620793
0.722656 0.639406
0.753472 0.659361
0.784288 0.681064
0.815104 0.705068
0.845920 0.732154
0.876736 0.763490
0.907552 0.800918
0.938368 0.847585
0.969184 0.909482
1.000000 1.000000


==> equiQ54.txt <==
0.028986 0.106667
0.059330 0.180946
0.089674 0.235372
0.120018 0.278064
0.150362 0.313163
0.180707 0.343033
0.211051 0.369142
0.241395 0.392457
0.271739 0.413650
0.302083 0.433206
0.332428 0.451490
0.362772 0.468785
0.393116 0.485317
0.423460 0.501274
0.453804 0.516816
0.484149 0.532087
0.514493 0.547217
0.544837 0.562334
0.575181 0.577563
0.605525 0.593036
0.635870 0.608897
0.666214 0.625306
0.696558 0.642454
0.726902 0.660572
0.757246 0.679948
0.787591 0.700960
0.817935 0.724120
0.848279 0.750146
0.878623 0.780101
0.908967 0.815651
0.939312 0.859604
0.969656 0.917222
1.000000 1.000000


==> equiQ56.txt <==
0.045455 0.160000
0.075284 0.224288
0.105114 0.273152
0.134943 0.312397
0.164773 0.345191
0.194602 0.373428
0.224432 0.398324
0.254261 0.420701
0.284091 0.441143
0.313920 0.460080
0.343750 0.477837
0.373580 0.494671
0.403409 0.510789
0.433239 0.526365
0.463068 0.541548
0.492898 0.556471
0.522727 0.571259
0.552557 0.586031
0.582386 0.600905
0.612216 0.616006
0.642045 0.631468
0.671875 0.647445
0.701705 0.664113
0.731534 0.681687
0.761364 0.700436
0.791193 0.720711
0.821023 0.742979
0.850852 0.767898
0.880682 0.796429
0.910511 0.830064
0.940341 0.871290
0.970170 0.924684
1.000000 1.000000


==> equiQ58.txt <==
0.063492 0.213333
0.092758 0.268811
0.122024 0.312396
0.151290 0.348196
0.180556 0.378593
0.209821 0.405077
0.239087 0.428637
0.268353 0.449960
0.297619 0.469545
0.326885 0.487764
0.356151 0.504904
0.385417 0.521195
0.414683 0.536824
0.443948 0.551949
0.473214 0.566708
0.502480 0.581224
0.531746 0.595612
0.561012 0.609983
0.590278 0.624449
0.619544 0.639126
0.648810 0.654141
0.678075 0.669634
0.707341 0.685772
0.736607 0.702754
0.765873 0.720829
0.795139 0.740316
0.824405 0.761644
0.853671 0.785406
0.882937 0.812468
0.912202 0.844152
0.941468 0.882639
0.970734 0.931865
1.000000 1.000000


==> equiQ60.txt <==
0.083333 0.266667
0.111979 0.314367
0.140625 0.352981
0.169271 0.385380
0.197917 0.413323
0.226563 0.437960
0.255208 0.460079
0.283854 0.480243
0.312500 0.498870
0.341146 0.516277
0.369792 0.532714
0.398437 0.548381
0.427083 0.563446
0.455729 0.578050
0.484375 0.592318
0.513021 0.606364
0.541667 0.620292
0.570313 0.634206
0.598958 0.648209
0.627604 0.662409
0.656250 0.676923
0.684896 0.691882
0.713542 0.707440
0.742188 0.723778
0.770833 0.741126
0.799479 0.759774
0.828125 0.780109
0.856771 0.802666
0.885417 0.828210
0.914063 0.857907
0.942708 0.893643
0.971354 0.938760
1.000000 1.000000


==> equiQ62.txt <==
0.105263 0.320000
0.133224 0.360829
0.161184 0.394796
0.189145 0.423873
0.217105 0.449338
0.245066 0.472057
0.273026 0.492648
0.300987 0.511560
0.328947 0.529136
0.356908 0.545643
0.384868 0.561291
0.412829 0.576254
0.440789 0.590679
0.468750 0.604691
0.496711 0.618402
0.524671 0.631913
0.552632 0.645320
0.580592 0.658718
0.608553 0.672201
0.636513 0.685868
0.664474 0.699826
0.692434 0.714197
0.720395 0.729119
0.748355 0.744761
0.776316 0.761327
0.804276 0.779082
0.832237 0.798371
0.860197 0.819668
0.888158 0.843647
0.916118 0.871318
0.944079 0.904293
0.972039 0.945365
1.000000 1.000000


==> equiQ64.txt <==
0.129630 0.373333
0.156829 0.408092
0.184028 0.437737
0.211227 0.463602
0.238426 0.486593
0.265625 0.507349
0.292824 0.526340
0.320023 0.543919
0.347222 0.560361
0.374421 0.575883
0.401620 0.590661
0.428819 0.604843
0.456019 0.618553
0.483218 0.631901
0.510417 0.644986
0.537616 0.657896
0.564815 0.670719
0.592014 0.683539
0.619213 0.696441
0.646412 0.709516
0.673611 0.722861
0.700810 0.736586
0.728009 0.750816
0.755208 0.765703
0.782407 0.781432
0.809606 0.798236
0.836806 0.816422
0.864005 0.836404
0.891204 0.858767
0.918403 0.884374
0.945602 0.914578
0.972801 0.951673
1.000000 1.000000


==> equiQ66.txt <==
0.156863 0.426667
0.183211 0.456063
0.209559 0.481713
0.235907 0.504498
0.262255 0.525044
0.288603 0.543813
0.314951 0.561151
0.341299 0.577329
0.367647 0.592562
0.393995 0.607022
0.420343 0.620852
0.446691 0.634176
0.473039 0.647097
0.499387 0.659710
0.525735 0.672097
0.552083 0.684340
0.578431 0.696512
0.604779 0.708689
0.631127 0.720948
0.657475 0.733369
0.683824 0.746040
0.710172 0.759057
0.736520 0.772535
0.762868 0.786607
0.789216 0.801436
0.815564 0.817228
0.841912 0.834251
0.868260 0.852861
0.894608 0.873555
0.920956 0.897059
0.947304 0.924486
0.973652 0.957678
1.000000 1.000000


==> equiQ68.txt <==
0.187500 0.480000
0.212891 0.504663
0.238281 0.526639
0.263672 0.546494
0.289063 0.564649
0.314453 0.581426
0.339844 0.597077
0.365234 0.611799
0.390625 0.625757
0.416016 0.639084
0.441406 0.651894
0.466797 0.664285
0.492188 0.676344
0.517578 0.688148
0.542969 0.699768
0.568359 0.711272
0.593750 0.722725
0.619141 0.734193
0.644531 0.745742
0.669922 0.757443
0.695313 0.769373
0.720703 0.781618
0.746094 0.794278
0.771484 0.807469
0.796875 0.821334
0.822266 0.836050
0.847656 0.851845
0.873047 0.869021
0.898438 0.887993
0.923828 0.909354
0.949219 0.934001
0.974609 0.963372
1.000000 1.000000


==> equiQ70.txt <==
0.222222 0.533333
0.246528 0.553825
0.270833 0.572438
0.295139 0.589526
0.319444 0.605364
0.343750 0.620167
0.368056 0.634110
0.392361 0.647335
0.416667 0.659963
0.440972 0.672094
0.465278 0.683816
0.489583 0.695204
0.513889 0.706328
0.538194 0.717251
0.562500 0.728031
0.586806 0.738724
0.611111 0.749387
0.635417 0.760073
0.659722 0.770842
0.684028 0.781753
0.708333 0.792872
0.732639 0.804276
0.756944 0.816047
0.781250 0.828288
0.805556 0.841118
0.829861 0.854687
0.854167 0.869185
0.878472 0.884862
0.902778 0.902055
0.927083 0.921237
0.951389 0.943104
0.975694 0.968746
1.000000 1.000000


==> equiQ72.txt <==
0.261905 0.586667
0.284970 0.603488
0.308036 0.619041
0.331101 0.633536
0.354167 0.647145
0.377232 0.660008
0.400298 0.672241
0.423363 0.683943
0.446429 0.695197
0.469494 0.706077
0.492560 0.716647
0.515625 0.726965
0.538690 0.737083
0.561756 0.747053
0.584821 0.756919
0.607887 0.766728
0.630952 0.776524
0.654018 0.786355
0.677083 0.796268
0.700149 0.806313
0.723214 0.816547
0.746280 0.827032
0.769345 0.837839
0.792411 0.849052
0.815476 0.860771
0.838542 0.873118
0.861607 0.886247
0.884673 0.900357
0.907738 0.915713
0.930804 0.932678
0.953869 0.951774
0.976935 0.973791
1.000000 1.000000


==> equiQ74.txt <==
0.307692 0.640000
0.329327 0.653601
0.350962 0.666381
0.372596 0.678463
0.394231 0.689947
0.415865 0.700921
0.437500 0.711458
0.459135 0.721623
0.480769 0.731471
0.502404 0.741053
0.524038 0.750415
0.545673 0.759599
0.567308 0.768644
0.588942 0.777588
0.610577 0.786465
0.632212 0.795313
0.653846 0.804166
0.675481 0.813061
0.697115 0.822037
0.718750 0.831136
0.740385 0.840402
0.762019 0.849886
0.783654 0.859645
0.805288 0.869747
0.826923 0.880272
0.848558 0.891315
0.870192 0.902996
0.891827 0.915468
0.913462 0.928928
0.935096 0.943643
0.956731 0.959984
0.978365 0.978493
1.000000 1.000000


==> equiQ76.txt <==
0.361111 0.693333
0.381076 0.704115
0.401042 0.714398
0.421007 0.724250
0.440972 0.733725
0.460938 0.742875
0.480903 0.751744
0.500868 0.760371
0.520833 0.768791
0.540799 0.777039
0.560764 0.785143
0.580729 0.793135
0.600694 0.801040
0.620660 0.808886
0.640625 0.816698
0.660590 0.824505
0.680556 0.832331
0.700521 0.840206
0.720486 0.848160
0.740451 0.856223
0.760417 0.864431
0.780382 0.872823
0.800347 0.881444
0.820313 0.890344
0.840278 0.899583
0.860243 0.909234
0.880208 0.919384
0.900174 0.930143
0.920139 0.941650
0.940104 0.954088
0.960069 0.967703
0.980035 0.982839
1.000000 1.000000


==> equiQ78.txt <==
0.424242 0.746667
0.442235 0.754988
0.460227 0.763034
0.478220 0.770837
0.496212 0.778427
0.514205 0.785830
0.532197 0.793070
0.550189 0.800171
0.568182 0.807154
0.586174 0.814038
0.604167 0.820842
0.622159 0.827586
0.640152 0.834288
0.658144 0.840964
0.676136 0.847635
0.694129 0.854316
0.712121 0.861029
0.730114 0.867793
0.748106 0.874630
0.766098 0.881561
0.784091 0.888613
0.802083 0.895814
0.820076 0.903195
0.838068 0.910792
0.856061 0.918647
0.874053 0.926811
0.892045 0.935342
0.910038 0.944313
0.928030 0.953813
0.946023 0.963956
0.964015 0.974891
0.982008 0.986815
1.000000 1.000000


==> equiQ80.txt <==
0.500000 0.800000
0.515625 0.806179
0.531250 0.812228
0.546875 0.818160
0.562500 0.823990
0.578125 0.829730
0.593750 0.835393
0.609375 0.840990
0.625000 0.846532
0.640625 0.852032
0.656250 0.857499
0.671875 0.862945
0.687500 0.868380
0.703125 0.873815
0.718750 0.879262
0.734375 0.884732
0.750000 0.890238
0.765625 0.895792
0.781250 0.901408
0.796875 0.907102
0.812500 0.912889
0.828125 0.918788
0.843750 0.924819
0.859375 0.931004
0.875000 0.937370
0.890625 0.943946
0.906250 0.950769
0.921875 0.957879
0.937500 0.965328
0.953125 0.973177
0.968750 0.981503
0.984375 0.990401
1.000000 1.000000


==> equiQ82.txt <==
0.592593 0.853333
0.605324 0.857646
0.618056 0.861913
0.630787 0.866140
0.643519 0.870331
0.656250 0.874494
0.668981 0.878632
0.681713 0.882751
0.694444 0.886856
0.707176 0.890954
0.719907 0.895048
0.732639 0.899145
0.745370 0.903250
0.758102 0.907368
0.770833 0.911506
0.783565 0.915671
0.796296 0.919868
0.809028 0.924104
0.821759 0.928388
0.834491 0.932727
0.847222 0.937130
0.859954 0.941607
0.872685 0.946168
0.885417 0.950825
0.898148 0.955591
0.910880 0.960480
0.923611 0.965511
0.936343 0.970702
0.949074 0.976075
0.961806 0.981657
0.974537 0.987479
0.987269 0.993579
1.000000 1.000000


==> equiQ84.txt <==
0.708333 0.906667
0.717448 0.909336
0.726563 0.912000
0.735677 0.914659
0.744792 0.917316
0.753906 0.919973
0.763021 0.922630
0.772135 0.925290
0.781250 0.927955
0.790365 0.930626
0.799479 0.933306
0.808594 0.935996
0.817708 0.938699
0.826823 0.941417
0.835938 0.944151
0.845052 0.946905
0.854167 0.949681
0.863281 0.952482
0.872396 0.955310
0.881510 0.958168
0.890625 0.961060
0.899740 0.963988
0.908854 0.966958
0.917969 0.969972
0.927083 0.973036
0.936198 0.976153
0.945313 0.979329
0.954427 0.982571
0.963542 0.985883
0.972656 0.989274
0.981771 0.992751
0.990885 0.996323
1.000000 1.000000


==> equiQ86.txt <==
0.857143 0.960000
0.861607 0.961163
0.866071 0.962328
0.870536 0.963496
0.875000 0.964668
0.879464 0.965843
0.883929 0.967023
0.888393 0.968206
0.892857 0.969393
0.897321 0.970585
0.901786 0.971782
0.906250 0.972984
0.910714 0.974191
0.915179 0.975404
0.919643 0.976623
0.924107 0.977848
0.928571 0.979080
0.933036 0.980319
0.937500 0.981565
0.941964 0.982818
0.946429 0.984080
0.950893 0.985350
0.955357 0.986628
0.959821 0.987916
0.964286 0.989214
0.968750 0.990522
0.973214 0.991840
0.977679 0.993169
0.982143 0.994510
0.986607 0.995863
0.991071 0.997228
0.995536 0.998607
1.000000 1.000000


==> fuseauD.txt <==
0.00000 0.00000
0.03125 0.00800
0.06250 0.01639
0.09375 0.02521
0.12500 0.03448
0.15625 0.04425
0.18750 0.05455
0.21875 0.06542
0.25000 0.07692
0.28125 0.08911
0.31250 0.10204
0.34375 0.11579
0.37500 0.13043
0.40625 0.14607
0.43750 0.16279
0.46875 0.18072
0.50000 0.20000
0.53125 0.22078
0.56250 0.24324
0.59375 0.26761
0.62500 0.29412
0.65625 0.32308
0.68750 0.35484
0.71875 0.38983
0.75000 0.42857
0.78125 0.47170
0.81250 0.52000
0.84375 0.57447
0.87500 0.63636
0.90625 0.70732
0.93750 0.78947
0.96875 0.88571
1.00000 1.00000


==> fuseauU.txt <==
0.00000 0.00000
0.03125 0.11429
0.06250 0.21053
0.09375 0.29268
0.12500 0.36364
0.15625 0.42553
0.18750 0.48000
0.21875 0.52830
0.25000 0.57143
0.28125 0.61017
0.31250 0.64516
0.34375 0.67692
0.37500 0.70588
0.40625 0.73239
0.43750 0.75676
0.46875 0.77922
0.50000 0.80000
0.53125 0.81928
0.56250 0.83721
0.59375 0.85393
0.62500 0.86957
0.65625 0.88421
0.68750 0.89796
0.71875 0.91089
0.75000 0.92308
0.78125 0.93458
0.81250 0.94545
0.84375 0.95575
0.87500 0.96552
0.90625 0.97479
0.93750 0.98361
0.96875 0.99200
1.00000 1.00000

